Goal-Oriented Scheduling in Sensor Networks with Application Timing Awareness

Taking inspiration from linguistics, the communications theoretical community has recently shown a significant recent interest in pragmatic , or goal-oriented, communication. In this paper, we tackle the problem of pragmatic communication with multiple clients with different, and potentially conflicting, objectives. We capture the goal-oriented aspect through the metric of Value of Information (VoI), which considers the estimation of the remote process as well as the timing constraints. However, the most common definition of VoI is simply the Mean Square Error (MSE) of the whole system state, regardless of the relevance for a specific client. Our work aims to overcome this limitation by including different summary statistics, i.e., value functions of the state, for separate clients, and a diversified query process on the client side, expressed through the fact that different applications may request different functions of the process state at different times. A query-aware Deep Reinforcement Learning (DRL) solution based on statically defined VoI can outperform naive approaches by 15-20%.

==> Color_plots/AoI_actions.csv <==
0.00000 0.00000 0.08461
1.00000 0.00000 0.02084
2.00000 0.00000 0.08398
3.00000 0.00000 0.02147
4.00000 0.00000 0.10482
5.00000 0.00000 0.00000
6.00000 0.00000 0.10545
7.00000 0.00000 0.00000
8.00000 0.00000 0.10545
9.00000 0.00000 0.00000
10.00000 0.00000 0.10482
11.00000 0.00000 0.02084
12.00000 0.00000 0.08461
13.00000 0.00000 0.02147
14.00000 0.00000 0.08398
15.00000 0.00000 0.02084
16.00000 0.00000 0.08398
17.00000 0.00000 0.02147
18.00000 0.00000 0.06315
19.00000 0.00000 0.02084
0.00000 1.00000 0.02084
1.00000 1.00000 0.08461
2.00000 1.00000 0.02084
3.00000 1.00000 0.10545
4.00000 1.00000 0.00000
5.00000 1.00000 0.10482
6.00000 1.00000 0.00000
7.00000 1.00000 0.10545
8.00000 1.00000 0.00000
9.00000 1.00000 0.10545
10.00000 1.00000 0.02084
11.00000 1.00000 0.08398
12.00000 1.00000 0.02084
13.00000 1.00000 0.08461
14.00000 1.00000 0.02147
15.00000 1.00000 0.08398
16.00000 1.00000 0.02084
17.00000 1.00000 0.08398
18.00000 1.00000 0.02147
19.00000 1.00000 0.06315
0.00000 2.00000 0.08398
1.00000 2.00000 0.02084
2.00000 2.00000 0.08461
3.00000 2.00000 0.02084
4.00000 2.00000 0.10545
5.00000 2.00000 0.00000
6.00000 2.00000 0.10482
7.00000 2.00000 0.00000
8.00000 2.00000 0.10545
9.00000 2.00000 0.00000
10.00000 2.00000 0.10545
11.00000 2.00000 0.02084
12.00000 2.00000 0.08398
13.00000 2.00000 0.02084
14.00000 2.00000 0.08461
15.00000 2.00000 0.02147
16.00000 2.00000 0.08398
17.00000 2.00000 0.02084
18.00000 2.00000 0.06315
19.00000 2.00000 0.02147
0.00000 3.00000 0.02147
1.00000 3.00000 0.08398
2.00000 3.00000 0.02084
3.00000 3.00000 0.10545
4.00000 3.00000 0.00000
5.00000 3.00000 0.10545
6.00000 3.00000 0.00000
7.00000 3.00000 0.10482
8.00000 3.00000 0.00000
9.00000 3.00000 0.10545
10.00000 3.00000 0.02147
11.00000 3.00000 0.08398
12.00000 3.00000 0.02084
13.00000 3.00000 0.08398
14.00000 3.00000 0.02084
15.00000 3.00000 0.08461
16.00000 3.00000 0.02147
17.00000 3.00000 0.08398
18.00000 3.00000 0.02084
19.00000 3.00000 0.06315
0.00000 4.00000 0.08403
1.00000 4.00000 0.02148
2.00000 4.00000 0.08403
3.00000 4.00000 0.02085
4.00000 4.00000 0.10552
5.00000 4.00000 0.00000
6.00000 4.00000 0.10552
7.00000 4.00000 0.00000
8.00000 4.00000 0.10488
9.00000 4.00000 0.00000
10.00000 4.00000 0.10552
11.00000 4.00000 0.02148
12.00000 4.00000 0.08403
13.00000 4.00000 0.02085
14.00000 4.00000 0.08403
15.00000 4.00000 0.02085
16.00000 4.00000 0.08467
17.00000 4.00000 0.02085
18.00000 4.00000 0.06318
19.00000 4.00000 0.02085
0.00000 5.00000 0.02085
1.00000 5.00000 0.08403
2.00000 5.00000 0.02148
3.00000 5.00000 0.10488
4.00000 5.00000 0.00000
5.00000 5.00000 0.10552
6.00000 5.00000 0.00000
7.00000 5.00000 0.10552
8.00000 5.00000 0.00000
9.00000 5.00000 0.10488
10.00000 5.00000 0.02085
11.00000 5.00000 0.08467
12.00000 5.00000 0.02148
13.00000 5.00000 0.08403
14.00000 5.00000 0.02085
15.00000 5.00000 0.08403
16.00000 5.00000 0.02085
17.00000 5.00000 0.08467
18.00000 5.00000 0.02085
19.00000 5.00000 0.06318


==> Color_plots/AoI_data.csv <==
0.00000 0.00000 0.00000
1.00000 0.00000 0.00000
2.00000 0.00000 0.01352
3.00000 0.00000 0.00000
4.00000 0.00000 0.02624
5.00000 0.00000 0.03976
6.00000 0.00000 0.03976
7.00000 0.00000 0.10535
8.00000 0.00000 0.05367
9.00000 0.00000 0.07951
10.00000 0.00000 0.09303
11.00000 0.00000 0.05288
12.00000 0.00000 0.01312
13.00000 0.00000 0.05327
14.00000 0.00000 0.05327
15.00000 0.00000 0.01312
16.00000 0.00000 0.01312
17.00000 0.00000 0.01312
18.00000 0.00000 0.00000
19.00000 0.00000 0.00000
0.00000 1.00000 0.00000
1.00000 1.00000 0.00000
2.00000 1.00000 0.00000
3.00000 1.00000 0.00000
4.00000 1.00000 0.01312
5.00000 1.00000 0.00000
6.00000 1.00000 0.06639
7.00000 1.00000 0.01312
8.00000 1.00000 0.09263
9.00000 1.00000 0.05288
10.00000 1.00000 0.04015
11.00000 1.00000 0.10655
12.00000 1.00000 0.07872
13.00000 1.00000 0.10615
14.00000 1.00000 0.02664
15.00000 1.00000 0.01312
16.00000 1.00000 0.02664
17.00000 1.00000 0.01312
18.00000 1.00000 0.00000
19.00000 1.00000 0.01352
0.00000 2.00000 0.00000
1.00000 2.00000 0.00000
2.00000 2.00000 0.01312
3.00000 2.00000 0.00000
4.00000 2.00000 0.02664
5.00000 2.00000 0.03936
6.00000 2.00000 0.03976
7.00000 2.00000 0.10615
8.00000 2.00000 0.05248
9.00000 2.00000 0.07991
10.00000 2.00000 0.09263
11.00000 2.00000 0.05288
12.00000 2.00000 0.01352
13.00000 2.00000 0.05288
14.00000 2.00000 0.05327
15.00000 2.00000 0.01352
16.00000 2.00000 0.01312
17.00000 2.00000 0.01352
18.00000 2.00000 0.00000
19.00000 2.00000 0.00000
0.00000 3.00000 0.00000
1.00000 3.00000 0.00000
2.00000 3.00000 0.00000
3.00000 3.00000 0.00000
4.00000 3.00000 0.01312
5.00000 3.00000 0.00000
6.00000 3.00000 0.06639
7.00000 3.00000 0.01312
8.00000 3.00000 0.09303
9.00000 3.00000 0.05327
10.00000 3.00000 0.03936
11.00000 3.00000 0.10575
12.00000 3.00000 0.08031
13.00000 3.00000 0.10535
14.00000 3.00000 0.02624
15.00000 3.00000 0.01352
16.00000 3.00000 0.02664
17.00000 3.00000 0.01352
18.00000 3.00000 0.00000
19.00000 3.00000 0.01312
0.00000 4.00000 0.00000
1.00000 4.00000 0.00000
2.00000 4.00000 0.01313
3.00000 4.00000 0.00000
4.00000 4.00000 0.02665
5.00000 4.00000 0.04018
6.00000 4.00000 0.03978
7.00000 4.00000 0.10661
8.00000 4.00000 0.05291
9.00000 4.00000 0.07916
10.00000 4.00000 0.09269
11.00000 4.00000 0.05331
12.00000 4.00000 0.01313
13.00000 4.00000 0.05291
14.00000 4.00000 0.05251
15.00000 4.00000 0.01313
16.00000 4.00000 0.01353
17.00000 4.00000 0.01313
18.00000 4.00000 0.00000
19.00000 4.00000 0.00000
0.00000 5.00000 0.00000
1.00000 5.00000 0.00000
2.00000 5.00000 0.00000
3.00000 5.00000 0.00000
4.00000 5.00000 0.01353
5.00000 5.00000 0.00000
6.00000 5.00000 0.06604
7.00000 5.00000 0.01353
8.00000 5.00000 0.09269
9.00000 5.00000 0.05291
10.00000 5.00000 0.03978
11.00000 5.00000 0.10582
12.00000 5.00000 0.07956
13.00000 5.00000 0.10661
14.00000 5.00000 0.02665
15.00000 5.00000 0.01313
16.00000 5.00000 0.02625
17.00000 5.00000 0.01313
18.00000 5.00000 0.00000
19.00000 5.00000 0.01313


==> Color_plots/Average_Age.csv <==
0.00000 0.00000 9.53000
1.00000 0.00000 9.37000
2.00000 0.00000 9.23000
3.00000 0.00000 9.12000
4.00000 0.00000 9.02000
5.00000 0.00000 8.94000
6.00000 0.00000 8.88000
7.00000 0.00000 8.84000
8.00000 0.00000 8.82000
9.00000 0.00000 8.82000
10.00000 0.00000 8.97000
11.00000 0.00000 9.02000
12.00000 0.00000 9.09000
13.00000 0.00000 9.18000
14.00000 0.00000 9.29000
15.00000 0.00000 9.42000
16.00000 0.00000 9.57000
17.00000 0.00000 9.71000
18.00000 0.00000 9.70000
19.00000 0.00000 9.71000
0.00000 1.00000 32.33930
1.00000 1.00000 5.30030
2.00000 1.00000 23.01120
3.00000 1.00000 33.32700
4.00000 1.00000 12.80880
5.00000 1.00000 48.00680
6.00000 1.00000 44.51280
7.00000 1.00000 31.64880
8.00000 1.00000 8.22110
9.00000 1.00000 1.65090
10.00000 1.00000 50.35060
11.00000 1.00000 36.51280
12.00000 1.00000 44.17180
13.00000 1.00000 49.54920
14.00000 1.00000 48.63200
15.00000 1.00000 20.92530
16.00000 1.00000 10.21210
17.00000 1.00000 50.50000
18.00000 1.00000 8.68710
19.00000 1.00000 27.43000
0.00000 2.00000 50.50000
1.00000 2.00000 8.85650
2.00000 2.00000 3.26640
3.00000 2.00000 28.26820
4.00000 2.00000 26.10440
5.00000 2.00000 48.78300
6.00000 2.00000 48.63240
7.00000 2.00000 50.50000
8.00000 2.00000 3.17130
9.00000 2.00000 10.01140
10.00000 2.00000 50.50000
11.00000 2.00000 44.55680
12.00000 2.00000 41.56420
13.00000 2.00000 45.98160
14.00000 2.00000 50.50000
15.00000 2.00000 46.96220
16.00000 2.00000 17.99130
17.00000 2.00000 44.80080
18.00000 2.00000 5.90130
19.00000 2.00000 49.32100
0.00000 3.00000 49.60780
1.00000 3.00000 18.62300
2.00000 3.00000 44.45770
3.00000 3.00000 50.50000
4.00000 3.00000 15.28770
5.00000 3.00000 50.50000
6.00000 3.00000 40.63450
7.00000 3.00000 48.59520
8.00000 3.00000 3.00050
9.00000 3.00000 9.95450
10.00000 3.00000 47.97440
11.00000 3.00000 18.76820
12.00000 3.00000 50.50000
13.00000 3.00000 39.41610
14.00000 3.00000 50.50000
15.00000 3.00000 12.93980
16.00000 3.00000 1.89530
17.00000 3.00000 40.54680
18.00000 3.00000 25.00390
19.00000 3.00000 27.23730
0.00000 4.00000 33.32030
1.00000 4.00000 12.76220
2.00000 4.00000 13.78820
3.00000 4.00000 25.46250
4.00000 4.00000 10.91620
5.00000 4.00000 28.41100
6.00000 4.00000 15.16660
7.00000 4.00000 28.63410
8.00000 4.00000 7.54590
9.00000 4.00000 7.54010
10.00000 4.00000 34.26830
11.00000 4.00000 12.73430
12.00000 4.00000 32.58500
13.00000 4.00000 22.61840
14.00000 4.00000 34.11350
15.00000 4.00000 8.96510
16.00000 4.00000 8.89300
17.00000 4.00000 23.46380
18.00000 4.00000 7.77770
19.00000 4.00000 27.18230
0.00000 5.00000 20.98230
1.00000 5.00000 11.00070
2.00000 5.00000 15.13060
3.00000 5.00000 13.34610
4.00000 5.00000 13.05550
5.00000 5.00000 16.94810
6.00000 5.00000 17.79300
7.00000 5.00000 19.53180
8.00000 5.00000 14.71680
9.00000 5.00000 15.26660
10.00000 5.00000 15.50200
11.00000 5.00000 13.95060
12.00000 5.00000 17.89600
13.00000 5.00000 14.13020
14.00000 5.00000 21.80590
15.00000 5.00000 14.64040
16.00000 5.00000 14.50590
17.00000 5.00000 15.54800
18.00000 5.00000 15.27490
19.00000 5.00000 16.37310


==> Color_plots/Cnt_actions.csv <==
0.00000 0.00000 0.03536
1.00000 0.00000 0.07704
2.00000 0.00000 0.05873
3.00000 0.00000 0.05241
4.00000 0.00000 0.05367
5.00000 0.00000 0.05304
6.00000 0.00000 0.05873
7.00000 0.00000 0.03789
8.00000 0.00000 0.05115
9.00000 0.00000 0.04925
10.00000 0.00000 0.06504
11.00000 0.00000 0.06504
12.00000 0.00000 0.03410
13.00000 0.00000 0.05178
14.00000 0.00000 0.02905
15.00000 0.00000 0.06125
16.00000 0.00000 0.04925
17.00000 0.00000 0.06062
18.00000 0.00000 0.06315
19.00000 0.00000 0.04610
0.00000 1.00000 0.03347
1.00000 1.00000 0.07199
2.00000 1.00000 0.05683
3.00000 1.00000 0.05999
4.00000 1.00000 0.06315
5.00000 1.00000 0.04736
6.00000 1.00000 0.04546
7.00000 1.00000 0.04294
8.00000 1.00000 0.05494
9.00000 1.00000 0.05367
10.00000 1.00000 0.05304
11.00000 1.00000 0.06441
12.00000 1.00000 0.04925
13.00000 1.00000 0.05620
14.00000 1.00000 0.03915
15.00000 1.00000 0.05557
16.00000 1.00000 0.05115
17.00000 1.00000 0.04925
18.00000 1.00000 0.06378
19.00000 1.00000 0.04104
0.00000 2.00000 0.03662
1.00000 2.00000 0.08209
2.00000 2.00000 0.05304
3.00000 2.00000 0.06378
4.00000 2.00000 0.04546
5.00000 2.00000 0.04736
6.00000 2.00000 0.04610
7.00000 2.00000 0.03978
8.00000 2.00000 0.06062
9.00000 2.00000 0.05873
10.00000 2.00000 0.05304
11.00000 2.00000 0.05999
12.00000 2.00000 0.04420
13.00000 2.00000 0.04420
14.00000 2.00000 0.03284
15.00000 2.00000 0.05873
16.00000 2.00000 0.05430
17.00000 2.00000 0.05936
18.00000 2.00000 0.07388
19.00000 2.00000 0.03852
0.00000 3.00000 0.04357
1.00000 3.00000 0.06441
2.00000 3.00000 0.05683
3.00000 3.00000 0.05052
4.00000 3.00000 0.05178
5.00000 3.00000 0.05052
6.00000 3.00000 0.04988
7.00000 3.00000 0.04357
8.00000 3.00000 0.05936
9.00000 3.00000 0.04925
10.00000 3.00000 0.05430
11.00000 3.00000 0.05557
12.00000 3.00000 0.04610
13.00000 3.00000 0.06062
14.00000 3.00000 0.03726
15.00000 3.00000 0.06504
16.00000 3.00000 0.05746
17.00000 3.00000 0.05809
18.00000 3.00000 0.05494
19.00000 3.00000 0.04357
0.00000 4.00000 0.03475
1.00000 4.00000 0.07077
2.00000 4.00000 0.04296
3.00000 4.00000 0.05055
4.00000 4.00000 0.05623
5.00000 4.00000 0.05055
6.00000 4.00000 0.05939
7.00000 4.00000 0.04676
8.00000 4.00000 0.06129
9.00000 4.00000 0.04612
10.00000 4.00000 0.05813
11.00000 4.00000 0.06255
12.00000 4.00000 0.04233
13.00000 4.00000 0.05371
14.00000 4.00000 0.03538
15.00000 4.00000 0.05750
16.00000 4.00000 0.05623
17.00000 4.00000 0.05623
18.00000 4.00000 0.06066
19.00000 4.00000 0.05055
0.00000 5.00000 0.03665
1.00000 5.00000 0.07582
2.00000 5.00000 0.04865
3.00000 5.00000 0.04170
4.00000 5.00000 0.06634
5.00000 5.00000 0.03981
6.00000 5.00000 0.03728
7.00000 5.00000 0.03917
8.00000 5.00000 0.05560
9.00000 5.00000 0.06761
10.00000 5.00000 0.05813
11.00000 5.00000 0.06761
12.00000 5.00000 0.05307
13.00000 5.00000 0.06129
14.00000 5.00000 0.03475
15.00000 5.00000 0.05434
16.00000 5.00000 0.05876
17.00000 5.00000 0.05497
18.00000 5.00000 0.05623
19.00000 5.00000 0.04486


==> Color_plots/Cnt_data.csv <==
0.00000 0.00000 0.00040
1.00000 0.00000 0.00080
2.00000 0.00000 0.00835
3.00000 0.00000 0.00954
4.00000 0.00000 0.01590
5.00000 0.00000 0.03658
6.00000 0.00000 0.04492
7.00000 0.00000 0.04691
8.00000 0.00000 0.04731
9.00000 0.00000 0.07514
10.00000 0.00000 0.09064
11.00000 0.00000 0.07355
12.00000 0.00000 0.05765
13.00000 0.00000 0.05606
14.00000 0.00000 0.03658
15.00000 0.00000 0.03181
16.00000 0.00000 0.01749
17.00000 0.00000 0.00755
18.00000 0.00000 0.00477
19.00000 0.00000 0.00080
0.00000 1.00000 0.00000
1.00000 1.00000 0.00040
2.00000 1.00000 0.01073
3.00000 1.00000 0.01590
4.00000 1.00000 0.02107
5.00000 1.00000 0.02505
6.00000 1.00000 0.04294
7.00000 1.00000 0.05963
8.00000 1.00000 0.07196
9.00000 1.00000 0.06441
10.00000 1.00000 0.07236
11.00000 1.00000 0.06361
12.00000 1.00000 0.06759
13.00000 1.00000 0.04811
14.00000 1.00000 0.03578
15.00000 1.00000 0.02743
16.00000 1.00000 0.01193
17.00000 1.00000 0.01869
18.00000 1.00000 0.00437
19.00000 1.00000 0.00080
0.00000 2.00000 0.00080
1.00000 2.00000 0.00477
2.00000 2.00000 0.00716
3.00000 2.00000 0.00557
4.00000 2.00000 0.02067
5.00000 2.00000 0.04095
6.00000 2.00000 0.03936
7.00000 2.00000 0.04811
8.00000 2.00000 0.06162
9.00000 2.00000 0.07315
10.00000 2.00000 0.08110
11.00000 2.00000 0.07315
12.00000 2.00000 0.05844
13.00000 2.00000 0.05327
14.00000 2.00000 0.03538
15.00000 2.00000 0.02783
16.00000 2.00000 0.01590
17.00000 2.00000 0.00795
18.00000 2.00000 0.00437
19.00000 2.00000 0.00318
0.00000 3.00000 0.00119
1.00000 3.00000 0.00119
2.00000 3.00000 0.00755
3.00000 3.00000 0.01232
4.00000 3.00000 0.02147
5.00000 3.00000 0.02664
6.00000 3.00000 0.03737
7.00000 3.00000 0.05725
8.00000 3.00000 0.07077
9.00000 3.00000 0.06560
10.00000 3.00000 0.07673
11.00000 3.00000 0.06361
12.00000 3.00000 0.06600
13.00000 3.00000 0.04691
14.00000 3.00000 0.03817
15.00000 3.00000 0.03459
16.00000 3.00000 0.01352
17.00000 3.00000 0.01630
18.00000 3.00000 0.00358
19.00000 3.00000 0.00199
0.00000 4.00000 0.00080
1.00000 4.00000 0.00040
2.00000 4.00000 0.00995
3.00000 4.00000 0.00716
4.00000 4.00000 0.01790
5.00000 4.00000 0.03103
6.00000 4.00000 0.03739
7.00000 4.00000 0.04694
8.00000 4.00000 0.04853
9.00000 4.00000 0.07996
10.00000 4.00000 0.09030
11.00000 4.00000 0.06842
12.00000 4.00000 0.06723
13.00000 4.00000 0.05569
14.00000 4.00000 0.04018
15.00000 4.00000 0.02864
16.00000 4.00000 0.01790
17.00000 4.00000 0.00676
18.00000 4.00000 0.00557
19.00000 4.00000 0.00199
0.00000 5.00000 0.00119
1.00000 5.00000 0.00119
2.00000 5.00000 0.00995
3.00000 5.00000 0.01432
4.00000 5.00000 0.02347
5.00000 5.00000 0.02665
6.00000 5.00000 0.03660
7.00000 5.00000 0.05768
8.00000 5.00000 0.06802
9.00000 5.00000 0.06643
10.00000 5.00000 0.06285
11.00000 5.00000 0.06723
12.00000 5.00000 0.07121
13.00000 5.00000 0.04455
14.00000 5.00000 0.04097
15.00000 5.00000 0.02745
16.00000 5.00000 0.01671
17.00000 5.00000 0.02069
18.00000 5.00000 0.00398
19.00000 5.00000 0.00159


==> Color_plots/Max_actions.csv <==
0.00000 0.00000 0.01200
1.00000 0.00000 0.06251
2.00000 0.00000 0.03852
3.00000 0.00000 0.02400
4.00000 0.00000 0.07262
5.00000 0.00000 0.03157
6.00000 0.00000 0.05304
7.00000 0.00000 0.02526
8.00000 0.00000 0.11050
9.00000 0.00000 0.10103
10.00000 0.00000 0.01263
11.00000 0.00000 0.05178
12.00000 0.00000 0.01831
13.00000 0.00000 0.03726
14.00000 0.00000 0.02021
15.00000 0.00000 0.09661
16.00000 0.00000 0.11303
17.00000 0.00000 0.03536
18.00000 0.00000 0.10798
19.00000 0.00000 0.02842
0.00000 1.00000 0.01452
1.00000 1.00000 0.07262
2.00000 1.00000 0.05178
3.00000 1.00000 0.02463
4.00000 1.00000 0.06125
5.00000 1.00000 0.02273
6.00000 1.00000 0.05620
7.00000 1.00000 0.02273
8.00000 1.00000 0.11177
9.00000 1.00000 0.10987
10.00000 1.00000 0.01642
11.00000 1.00000 0.05683
12.00000 1.00000 0.01958
13.00000 1.00000 0.02589
14.00000 1.00000 0.01326
15.00000 1.00000 0.09472
16.00000 1.00000 0.09851
17.00000 1.00000 0.03473
18.00000 1.00000 0.11934
19.00000 1.00000 0.02526
0.00000 2.00000 0.00758
1.00000 2.00000 0.06251
2.00000 2.00000 0.05683
3.00000 2.00000 0.02463
4.00000 2.00000 0.07009
5.00000 2.00000 0.02526
6.00000 2.00000 0.04420
7.00000 2.00000 0.02021
8.00000 2.00000 0.10798
9.00000 2.00000 0.10924
10.00000 2.00000 0.01452
11.00000 2.00000 0.05241
12.00000 2.00000 0.01326
13.00000 2.00000 0.03473
14.00000 2.00000 0.01705
15.00000 2.00000 0.09345
16.00000 2.00000 0.11177
17.00000 2.00000 0.02842
18.00000 2.00000 0.11998
19.00000 2.00000 0.03852
0.00000 3.00000 0.00758
1.00000 3.00000 0.05620
2.00000 3.00000 0.06315
3.00000 3.00000 0.03094
4.00000 3.00000 0.06757
5.00000 3.00000 0.01831
6.00000 3.00000 0.05620
7.00000 3.00000 0.03284
8.00000 3.00000 0.10419
9.00000 3.00000 0.10356
10.00000 3.00000 0.01642
11.00000 3.00000 0.04862
12.00000 3.00000 0.01579
13.00000 3.00000 0.03536
14.00000 3.00000 0.01768
15.00000 3.00000 0.09219
16.00000 3.00000 0.10356
17.00000 3.00000 0.02778
18.00000 3.00000 0.12692
19.00000 3.00000 0.02778
0.00000 4.00000 0.01453
1.00000 4.00000 0.06192
2.00000 4.00000 0.05434
3.00000 4.00000 0.03096
4.00000 4.00000 0.07329
5.00000 4.00000 0.02464
6.00000 4.00000 0.04802
7.00000 4.00000 0.02085
8.00000 4.00000 0.10994
9.00000 4.00000 0.10994
10.00000 4.00000 0.01516
11.00000 4.00000 0.06445
12.00000 4.00000 0.01011
13.00000 4.00000 0.04486
14.00000 4.00000 0.01706
15.00000 4.00000 0.10109
16.00000 4.00000 0.09098
17.00000 4.00000 0.03475
18.00000 4.00000 0.09414
19.00000 4.00000 0.03159
0.00000 5.00000 0.01516
1.00000 5.00000 0.07013
2.00000 5.00000 0.04612
3.00000 5.00000 0.02338
4.00000 5.00000 0.07392
5.00000 5.00000 0.02401
6.00000 5.00000 0.05876
7.00000 5.00000 0.02654
8.00000 5.00000 0.09793
9.00000 5.00000 0.09730
10.00000 5.00000 0.02275
11.00000 5.00000 0.06571
12.00000 5.00000 0.01264
13.00000 5.00000 0.03286
14.00000 5.00000 0.01959
15.00000 5.00000 0.09225
16.00000 5.00000 0.11373
17.00000 5.00000 0.02970
18.00000 5.00000 0.10236
19.00000 5.00000 0.02780


==> Color_plots/Max_data.csv <==
0.00000 0.00000 0.00000
1.00000 0.00000 0.00119
2.00000 0.00000 0.00318
3.00000 0.00000 0.00199
4.00000 0.00000 0.00636
5.00000 0.00000 0.00755
6.00000 0.00000 0.01153
7.00000 0.00000 0.02266
8.00000 0.00000 0.02982
9.00000 0.00000 0.04532
10.00000 0.00000 0.06957
11.00000 0.00000 0.07514
12.00000 0.00000 0.08031
13.00000 0.00000 0.08707
14.00000 0.00000 0.07077
15.00000 0.00000 0.05884
16.00000 0.00000 0.04095
17.00000 0.00000 0.03101
18.00000 0.00000 0.01431
19.00000 0.00000 0.00517
0.00000 1.00000 0.00040
1.00000 1.00000 0.00000
2.00000 1.00000 0.00318
3.00000 1.00000 0.00318
4.00000 1.00000 0.00318
5.00000 1.00000 0.00994
6.00000 1.00000 0.01034
7.00000 1.00000 0.02664
8.00000 1.00000 0.03817
9.00000 1.00000 0.04214
10.00000 1.00000 0.05288
11.00000 1.00000 0.06997
12.00000 1.00000 0.07514
13.00000 1.00000 0.05645
14.00000 1.00000 0.09104
15.00000 1.00000 0.06997
16.00000 1.00000 0.04333
17.00000 1.00000 0.04453
18.00000 1.00000 0.01312
19.00000 1.00000 0.00914
0.00000 2.00000 0.00119
1.00000 2.00000 0.00040
2.00000 2.00000 0.00159
3.00000 2.00000 0.00159
4.00000 2.00000 0.00517
5.00000 2.00000 0.01312
6.00000 2.00000 0.00914
7.00000 2.00000 0.02584
8.00000 2.00000 0.02942
9.00000 2.00000 0.03737
10.00000 2.00000 0.07872
11.00000 2.00000 0.06997
12.00000 2.00000 0.07514
13.00000 2.00000 0.08468
14.00000 2.00000 0.07673
15.00000 2.00000 0.06480
16.00000 2.00000 0.03260
17.00000 2.00000 0.03697
18.00000 2.00000 0.01471
19.00000 2.00000 0.00358
0.00000 3.00000 0.00040
1.00000 3.00000 0.00000
2.00000 3.00000 0.00119
3.00000 3.00000 0.00239
4.00000 3.00000 0.00358
5.00000 3.00000 0.00795
6.00000 3.00000 0.01431
7.00000 3.00000 0.02346
8.00000 3.00000 0.03777
9.00000 3.00000 0.03737
10.00000 3.00000 0.05685
11.00000 3.00000 0.06997
12.00000 3.00000 0.07315
13.00000 3.00000 0.06122
14.00000 3.00000 0.09740
15.00000 3.00000 0.05963
16.00000 3.00000 0.04135
17.00000 3.00000 0.04691
18.00000 3.00000 0.01908
19.00000 3.00000 0.00875
0.00000 4.00000 0.00040
1.00000 4.00000 0.00000
2.00000 4.00000 0.00318
3.00000 4.00000 0.00040
4.00000 4.00000 0.00676
5.00000 4.00000 0.01034
6.00000 4.00000 0.01472
7.00000 4.00000 0.02307
8.00000 4.00000 0.02904
9.00000 4.00000 0.04336
10.00000 4.00000 0.06564
11.00000 4.00000 0.07280
12.00000 4.00000 0.07797
13.00000 4.00000 0.09149
14.00000 4.00000 0.07001
15.00000 4.00000 0.05848
16.00000 4.00000 0.04416
17.00000 4.00000 0.02705
18.00000 4.00000 0.01790
19.00000 4.00000 0.00597
0.00000 5.00000 0.00000
1.00000 5.00000 0.00000
2.00000 5.00000 0.00159
3.00000 5.00000 0.00159
4.00000 5.00000 0.00239
5.00000 5.00000 0.00995
6.00000 5.00000 0.01233
7.00000 5.00000 0.01949
8.00000 5.00000 0.03938
9.00000 5.00000 0.04455
10.00000 5.00000 0.04774
11.00000 5.00000 0.06643
12.00000 5.00000 0.07717
13.00000 5.00000 0.06325
14.00000 5.00000 0.09149
15.00000 5.00000 0.06842
16.00000 5.00000 0.04615
17.00000 5.00000 0.04654
18.00000 5.00000 0.01591
19.00000 5.00000 0.00835


==> Color_plots/RL_Cnt_actions.csv <==
0.00000 0.00000 0.00063
1.00000 0.00000 0.00442
2.00000 0.00000 0.02336
3.00000 0.00000 0.08398
4.00000 0.00000 0.11492
5.00000 0.00000 0.02273
6.00000 0.00000 0.11492
7.00000 0.00000 0.02652
8.00000 0.00000 0.19259
9.00000 0.00000 0.23869
10.00000 0.00000 0.01958
11.00000 0.00000 0.00189
12.00000 0.00000 0.00063
13.00000 0.00000 0.05683
14.00000 0.00000 0.02968
15.00000 0.00000 0.06946
16.00000 0.00000 0.00000
17.00000 0.00000 0.01200
18.00000 0.00000 0.03536
19.00000 0.00000 0.00442
0.00000 1.00000 0.00063
1.00000 1.00000 0.02842
2.00000 1.00000 0.03094
3.00000 1.00000 0.06378
4.00000 1.00000 0.01705
5.00000 1.00000 0.02715
6.00000 1.00000 0.09409
7.00000 1.00000 0.00758
8.00000 1.00000 0.23048
9.00000 1.00000 0.25195
10.00000 1.00000 0.03726
11.00000 1.00000 0.00379
12.00000 1.00000 0.00126
13.00000 1.00000 0.04925
14.00000 1.00000 0.03662
15.00000 1.00000 0.05367
16.00000 1.00000 0.00063
17.00000 1.00000 0.04104
18.00000 1.00000 0.06946
19.00000 1.00000 0.00758
0.00000 2.00000 0.00126
1.00000 2.00000 0.00253
2.00000 2.00000 0.01831
3.00000 2.00000 0.08525
4.00000 2.00000 0.10672
5.00000 2.00000 0.02589
6.00000 2.00000 0.11429
7.00000 2.00000 0.02273
8.00000 2.00000 0.19891
9.00000 2.00000 0.24942
10.00000 2.00000 0.01768
11.00000 2.00000 0.00505
12.00000 2.00000 0.00063
13.00000 2.00000 0.05683
14.00000 2.00000 0.03157
15.00000 2.00000 0.06820
16.00000 2.00000 0.00000
17.00000 2.00000 0.00758
18.00000 2.00000 0.03473
19.00000 2.00000 0.00505
0.00000 3.00000 0.00063
1.00000 3.00000 0.02968
2.00000 3.00000 0.02715
3.00000 3.00000 0.07830
4.00000 3.00000 0.01958
5.00000 3.00000 0.02273
6.00000 3.00000 0.09977
7.00000 3.00000 0.01137
8.00000 3.00000 0.21722
9.00000 3.00000 0.24121
10.00000 3.00000 0.03284
11.00000 3.00000 0.00568
12.00000 3.00000 0.00000
13.00000 3.00000 0.04925
14.00000 3.00000 0.04104
15.00000 3.00000 0.04736
16.00000 3.00000 0.00000
17.00000 3.00000 0.04231
18.00000 3.00000 0.07767
19.00000 3.00000 0.00884
0.00000 4.00000 0.00667
1.00000 4.00000 0.02734
2.00000 4.00000 0.09604
3.00000 4.00000 0.12872
4.00000 4.00000 0.02067
5.00000 4.00000 0.13072
6.00000 4.00000 0.02468
7.00000 4.00000 0.21208
8.00000 4.00000 0.23876
9.00000 4.00000 0.00000
10.00000 4.00000 0.02401
11.00000 4.00000 0.00467
12.00000 4.00000 0.00133
13.00000 4.00000 0.04468
14.00000 4.00000 0.02801
15.00000 4.00000 0.07270
16.00000 4.00000 0.00067
17.00000 4.00000 0.00333
18.00000 4.00000 0.04402
19.00000 4.00000 0.00200
0.00000 5.00000 0.00063
1.00000 5.00000 0.03981
2.00000 5.00000 0.03412
3.00000 5.00000 0.06002
4.00000 5.00000 0.01832
5.00000 5.00000 0.02022
6.00000 5.00000 0.09098
7.00000 5.00000 0.00632
8.00000 5.00000 0.22683
9.00000 5.00000 0.24705
10.00000 5.00000 0.02717
11.00000 5.00000 0.00632
12.00000 5.00000 0.00190
13.00000 5.00000 0.05181
14.00000 5.00000 0.03349
15.00000 5.00000 0.06066
16.00000 5.00000 0.00000
17.00000 5.00000 0.03854
18.00000 5.00000 0.07898
19.00000 5.00000 0.00948


==> Color_plots/RL_Cnt_data.csv <==
0.00000 0.00000 0.00239
1.00000 0.00000 0.00477
2.00000 0.00000 0.01431
3.00000 0.00000 0.01550
4.00000 0.00000 0.02226
5.00000 0.00000 0.03538
6.00000 0.00000 0.03499
7.00000 0.00000 0.03260
8.00000 0.00000 0.04214
9.00000 0.00000 0.06679
10.00000 0.00000 0.09064
11.00000 0.00000 0.05645
12.00000 0.00000 0.08230
13.00000 0.00000 0.05645
14.00000 0.00000 0.04771
15.00000 0.00000 0.02584
16.00000 0.00000 0.01391
17.00000 0.00000 0.00199
18.00000 0.00000 0.00517
19.00000 0.00000 0.01113
0.00000 1.00000 0.00596
1.00000 1.00000 0.00000
2.00000 1.00000 0.00716
3.00000 1.00000 0.01511
4.00000 1.00000 0.02266
5.00000 1.00000 0.02743
6.00000 1.00000 0.04691
7.00000 1.00000 0.04373
8.00000 1.00000 0.05804
9.00000 1.00000 0.06759
10.00000 1.00000 0.04135
11.00000 1.00000 0.03459
12.00000 1.00000 0.07434
13.00000 1.00000 0.03260
14.00000 1.00000 0.07713
15.00000 1.00000 0.02664
16.00000 1.00000 0.02544
17.00000 1.00000 0.03021
18.00000 1.00000 0.02544
19.00000 1.00000 0.00040
0.00000 2.00000 0.00159
1.00000 2.00000 0.00517
2.00000 2.00000 0.01630
3.00000 2.00000 0.01829
4.00000 2.00000 0.02266
5.00000 2.00000 0.03061
6.00000 2.00000 0.04015
7.00000 2.00000 0.04294
8.00000 2.00000 0.04453
9.00000 2.00000 0.06282
10.00000 2.00000 0.08985
11.00000 2.00000 0.05407
12.00000 2.00000 0.08349
13.00000 2.00000 0.05009
14.00000 2.00000 0.04214
15.00000 2.00000 0.02624
16.00000 2.00000 0.01312
17.00000 2.00000 0.00119
18.00000 2.00000 0.00477
19.00000 2.00000 0.01272
0.00000 3.00000 0.00676
1.00000 3.00000 0.00000
2.00000 3.00000 0.00676
3.00000 3.00000 0.02028
4.00000 3.00000 0.02187
5.00000 3.00000 0.02425
6.00000 3.00000 0.04214
7.00000 3.00000 0.04055
8.00000 3.00000 0.06679
9.00000 3.00000 0.06918
10.00000 3.00000 0.04612
11.00000 3.00000 0.04174
12.00000 3.00000 0.06997
13.00000 3.00000 0.02425
14.00000 3.00000 0.06997
15.00000 3.00000 0.02743
16.00000 3.00000 0.02544
17.00000 3.00000 0.03300
18.00000 3.00000 0.02425
19.00000 3.00000 0.00199
0.00000 4.00000 0.00159
1.00000 4.00000 0.00358
2.00000 4.00000 0.01512
3.00000 4.00000 0.02069
4.00000 4.00000 0.01989
5.00000 4.00000 0.02944
6.00000 4.00000 0.03700
7.00000 4.00000 0.03739
8.00000 4.00000 0.03700
9.00000 4.00000 0.07439
10.00000 4.00000 0.10064
11.00000 4.00000 0.05689
12.00000 4.00000 0.07081
13.00000 4.00000 0.05092
14.00000 4.00000 0.04455
15.00000 4.00000 0.02625
16.00000 4.00000 0.01551
17.00000 4.00000 0.00119
18.00000 4.00000 0.00756
19.00000 4.00000 0.01233
0.00000 5.00000 0.00597
1.00000 5.00000 0.00000
2.00000 5.00000 0.00636
3.00000 5.00000 0.01711
4.00000 5.00000 0.02625
5.00000 5.00000 0.02785
6.00000 5.00000 0.04416
7.00000 5.00000 0.04217
8.00000 5.00000 0.06444
9.00000 5.00000 0.07876
10.00000 5.00000 0.03501
11.00000 5.00000 0.03461
12.00000 5.00000 0.07359
13.00000 5.00000 0.03302
14.00000 5.00000 0.06683
15.00000 5.00000 0.02944
16.00000 5.00000 0.02387
17.00000 5.00000 0.02824
18.00000 5.00000 0.02427
19.00000 5.00000 0.00080


==> Color_plots/RL_Max_actions.csv <==
0.00000 0.00000 0.11331
1.00000 0.00000 0.17596
2.00000 0.00000 0.08332
3.00000 0.00000 0.01200
4.00000 0.00000 0.00133
5.00000 0.00000 0.00267
6.00000 0.00000 0.00000
7.00000 0.00000 0.36726
8.00000 0.00000 0.09998
9.00000 0.00000 0.00000
10.00000 0.00000 0.00000
11.00000 0.00000 0.00267
12.00000 0.00000 0.01466
13.00000 0.00000 0.00133
14.00000 0.00000 0.00000
15.00000 0.00000 0.00067
16.00000 0.00000 0.03599
17.00000 0.00000 0.00467
18.00000 0.00000 0.19196
19.00000 0.00000 0.00333
0.00000 1.00000 0.16063
1.00000 1.00000 0.21462
2.00000 1.00000 0.05799
3.00000 1.00000 0.02866
4.00000 1.00000 0.00133
5.00000 1.00000 0.00133
6.00000 1.00000 0.00000
7.00000 1.00000 0.32394
8.00000 1.00000 0.10731
9.00000 1.00000 0.00000
10.00000 1.00000 0.00000
11.00000 1.00000 0.00333
12.00000 1.00000 0.00400
13.00000 1.00000 0.00866
14.00000 1.00000 0.00000
15.00000 1.00000 0.00067
16.00000 1.00000 0.04399
17.00000 1.00000 0.00467
18.00000 1.00000 0.14797
19.00000 1.00000 0.00200
0.00000 2.00000 0.12264
1.00000 2.00000 0.15464
2.00000 2.00000 0.08932
3.00000 2.00000 0.01600
4.00000 2.00000 0.00000
5.00000 2.00000 0.00200
6.00000 2.00000 0.00000
7.00000 2.00000 0.37926
8.00000 2.00000 0.09398
9.00000 2.00000 0.00000
10.00000 2.00000 0.00000
11.00000 2.00000 0.00333
12.00000 2.00000 0.01600
13.00000 2.00000 0.00267
14.00000 2.00000 0.00000
15.00000 2.00000 0.00400
16.00000 2.00000 0.03266
17.00000 2.00000 0.00667
18.00000 2.00000 0.18663
19.00000 2.00000 0.00133
0.00000 3.00000 0.14997
1.00000 3.00000 0.21196
2.00000 3.00000 0.06265
3.00000 3.00000 0.02799
4.00000 3.00000 0.00067
5.00000 3.00000 0.00067
6.00000 3.00000 0.00000
7.00000 3.00000 0.33393
8.00000 3.00000 0.11464
9.00000 3.00000 0.00000
10.00000 3.00000 0.00000
11.00000 3.00000 0.00267
12.00000 3.00000 0.00800
13.00000 3.00000 0.00400
14.00000 3.00000 0.00000
15.00000 3.00000 0.00067
16.00000 3.00000 0.03666
17.00000 3.00000 0.00333
18.00000 3.00000 0.15130
19.00000 3.00000 0.00200
0.00000 4.00000 0.12939
1.00000 4.00000 0.17007
2.00000 4.00000 0.08337
3.00000 4.00000 0.01334
4.00000 4.00000 0.00067
5.00000 4.00000 0.00133
6.00000 4.00000 0.00000
7.00000 4.00000 0.37882
8.00000 4.00000 0.08937
9.00000 4.00000 0.00000
10.00000 4.00000 0.00000
11.00000 4.00000 0.00267
12.00000 4.00000 0.00934
13.00000 4.00000 0.00133
14.00000 4.00000 0.00000
15.00000 4.00000 0.00400
16.00000 4.00000 0.04268
17.00000 4.00000 0.00534
18.00000 4.00000 0.17874
19.00000 4.00000 0.00067
0.00000 5.00000 0.16073
1.00000 5.00000 0.22142
2.00000 5.00000 0.06269
3.00000 5.00000 0.02001
4.00000 5.00000 0.00067
5.00000 5.00000 0.00067
6.00000 5.00000 0.00000
7.00000 5.00000 0.33347
8.00000 5.00000 0.11071
9.00000 5.00000 0.00000
10.00000 5.00000 0.00000
11.00000 5.00000 0.00333
12.00000 5.00000 0.00667
13.00000 5.00000 0.00333
14.00000 5.00000 0.00000
15.00000 5.00000 0.00067
16.00000 5.00000 0.03935
17.00000 5.00000 0.00267
18.00000 5.00000 0.14272
19.00000 5.00000 0.00200


==> Color_plots/RL_Max_data.csv <==
0.00000 0.00000 0.00000
1.00000 0.00000 0.00080
2.00000 0.00000 0.01034
3.00000 0.00000 0.00596
4.00000 0.00000 0.01749
5.00000 0.00000 0.04612
6.00000 0.00000 0.04492
7.00000 0.00000 0.01352
8.00000 0.00000 0.02823
9.00000 0.00000 0.03499
10.00000 0.00000 0.05447
11.00000 0.00000 0.04811
12.00000 0.00000 0.08110
13.00000 0.00000 0.05963
14.00000 0.00000 0.08866
15.00000 0.00000 0.06838
16.00000 0.00000 0.04174
17.00000 0.00000 0.01550
18.00000 0.00000 0.00239
19.00000 0.00000 0.00040
0.00000 1.00000 0.00040
1.00000 1.00000 0.00080
2.00000 1.00000 0.00636
3.00000 1.00000 0.01391
4.00000 1.00000 0.01670
5.00000 1.00000 0.01710
6.00000 1.00000 0.03737
7.00000 1.00000 0.02982
8.00000 1.00000 0.03578
9.00000 1.00000 0.07395
10.00000 1.00000 0.05288
11.00000 1.00000 0.07156
12.00000 1.00000 0.07633
13.00000 1.00000 0.02783
14.00000 1.00000 0.07554
15.00000 1.00000 0.04811
16.00000 1.00000 0.02266
17.00000 1.00000 0.03499
18.00000 1.00000 0.01670
19.00000 1.00000 0.00398
0.00000 2.00000 0.00000
1.00000 2.00000 0.00000
2.00000 2.00000 0.00716
3.00000 2.00000 0.00557
4.00000 2.00000 0.01590
5.00000 2.00000 0.04930
6.00000 2.00000 0.03697
7.00000 2.00000 0.01590
8.00000 2.00000 0.03021
9.00000 2.00000 0.03538
10.00000 2.00000 0.06043
11.00000 2.00000 0.05049
12.00000 2.00000 0.07912
13.00000 2.00000 0.06122
14.00000 2.00000 0.08707
15.00000 2.00000 0.06997
16.00000 2.00000 0.04095
17.00000 2.00000 0.01312
18.00000 2.00000 0.00239
19.00000 2.00000 0.00159
0.00000 3.00000 0.00000
1.00000 3.00000 0.00000
2.00000 3.00000 0.00676
3.00000 3.00000 0.01272
4.00000 3.00000 0.01431
5.00000 3.00000 0.01869
6.00000 3.00000 0.04055
7.00000 3.00000 0.03260
8.00000 3.00000 0.04254
9.00000 3.00000 0.06838
10.00000 3.00000 0.04453
11.00000 3.00000 0.06997
12.00000 3.00000 0.07792
13.00000 3.00000 0.02703
14.00000 3.00000 0.08309
15.00000 3.00000 0.05089
16.00000 3.00000 0.01988
17.00000 3.00000 0.03101
18.00000 3.00000 0.01789
19.00000 3.00000 0.00398
0.00000 4.00000 0.00000
1.00000 4.00000 0.00080
2.00000 4.00000 0.01114
3.00000 4.00000 0.00557
4.00000 4.00000 0.01949
5.00000 4.00000 0.05211
6.00000 4.00000 0.04058
7.00000 4.00000 0.01432
8.00000 4.00000 0.02506
9.00000 4.00000 0.03620
10.00000 4.00000 0.05490
11.00000 4.00000 0.04973
12.00000 4.00000 0.07876
13.00000 4.00000 0.05848
14.00000 4.00000 0.09030
15.00000 4.00000 0.07001
16.00000 4.00000 0.03938
17.00000 4.00000 0.01313
18.00000 4.00000 0.00080
19.00000 4.00000 0.00199
0.00000 5.00000 0.00000
1.00000 5.00000 0.00080
2.00000 5.00000 0.00557
3.00000 5.00000 0.01273
4.00000 5.00000 0.01392
5.00000 5.00000 0.01711
6.00000 5.00000 0.04296
7.00000 5.00000 0.04058
8.00000 5.00000 0.04097
9.00000 5.00000 0.07041
10.00000 5.00000 0.04495
11.00000 5.00000 0.06683
12.00000 5.00000 0.07638
13.00000 5.00000 0.02427
14.00000 5.00000 0.08115
15.00000 5.00000 0.04853
16.00000 5.00000 0.02347
17.00000 5.00000 0.03262
18.00000 5.00000 0.01711
19.00000 5.00000 0.00239


==> Color_plots/RL_actions.csv <==
0.00000 0.00000 0.16063
1.00000 0.00000 0.00866
2.00000 0.00000 0.00800
3.00000 0.00000 0.07665
4.00000 0.00000 0.01666
5.00000 0.00000 0.12597
6.00000 0.00000 0.00000
7.00000 0.00000 0.14197
8.00000 0.00000 0.07998
9.00000 0.00000 0.00000
10.00000 0.00000 0.00667
11.00000 0.00000 0.00000
12.00000 0.00000 0.00733
13.00000 0.00000 0.02266
14.00000 0.00000 0.00267
15.00000 0.00000 0.07932
16.00000 0.00000 0.26195
17.00000 0.00000 0.02599
18.00000 0.00000 0.07932
19.00000 0.00000 0.00667
0.00000 1.00000 0.12997
1.00000 1.00000 0.00200
2.00000 1.00000 0.01000
3.00000 1.00000 0.07598
4.00000 1.00000 0.01066
5.00000 1.00000 0.14797
6.00000 1.00000 0.00000
7.00000 1.00000 0.12331
8.00000 1.00000 0.12398
9.00000 1.00000 0.00000
10.00000 1.00000 0.02466
11.00000 1.00000 0.00133
12.00000 1.00000 0.00200
13.00000 1.00000 0.02266
14.00000 1.00000 0.00067
15.00000 1.00000 0.07665
16.00000 1.00000 0.20263
17.00000 1.00000 0.02599
18.00000 1.00000 0.12331
19.00000 1.00000 0.00733
0.00000 2.00000 0.15730
1.00000 2.00000 0.00800
2.00000 2.00000 0.01466
3.00000 2.00000 0.09132
4.00000 2.00000 0.01600
5.00000 2.00000 0.11398
6.00000 2.00000 0.00000
7.00000 2.00000 0.14131
8.00000 2.00000 0.07199
9.00000 2.00000 0.00000
10.00000 2.00000 0.00533
11.00000 2.00000 0.00000
12.00000 2.00000 0.01066
13.00000 2.00000 0.01333
14.00000 2.00000 0.00067
15.00000 2.00000 0.07532
16.00000 2.00000 0.27928
17.00000 2.00000 0.03666
18.00000 2.00000 0.06665
19.00000 2.00000 0.00866
0.00000 3.00000 0.12464
1.00000 3.00000 0.00200
2.00000 3.00000 0.00533
3.00000 3.00000 0.08265
4.00000 3.00000 0.01600
5.00000 3.00000 0.13464
6.00000 3.00000 0.00000
7.00000 3.00000 0.11864
8.00000 3.00000 0.13597
9.00000 3.00000 0.00000
10.00000 3.00000 0.02666
11.00000 3.00000 0.00267
12.00000 3.00000 0.00400
13.00000 3.00000 0.01933
14.00000 3.00000 0.00067
15.00000 3.00000 0.08332
16.00000 3.00000 0.18996
17.00000 3.00000 0.02733
18.00000 3.00000 0.13064
19.00000 3.00000 0.00667
0.00000 4.00000 0.16940
1.00000 4.00000 0.00400
2.00000 4.00000 0.01467
3.00000 4.00000 0.08937
4.00000 4.00000 0.01867
5.00000 4.00000 0.10271
6.00000 4.00000 0.00000
7.00000 4.00000 0.14806
8.00000 4.00000 0.07336
9.00000 4.00000 0.00000
10.00000 4.00000 0.00534
11.00000 4.00000 0.00067
12.00000 4.00000 0.00867
13.00000 4.00000 0.02468
14.00000 4.00000 0.00133
15.00000 4.00000 0.05536
16.00000 4.00000 0.27211
17.00000 4.00000 0.02668
18.00000 4.00000 0.08270
19.00000 4.00000 0.01334
0.00000 5.00000 0.12472
1.00000 5.00000 0.00200
2.00000 5.00000 0.00734
3.00000 5.00000 0.08537
4.00000 5.00000 0.01134
5.00000 5.00000 0.14272
6.00000 5.00000 0.00000
7.00000 5.00000 0.11605
8.00000 5.00000 0.13072
9.00000 5.00000 0.00000
10.00000 5.00000 0.02134
11.00000 5.00000 0.00000
12.00000 5.00000 0.00267
13.00000 5.00000 0.02401
14.00000 5.00000 0.00000
15.00000 5.00000 0.08470
16.00000 5.00000 0.19808
17.00000 5.00000 0.03068
18.00000 5.00000 0.12338
19.00000 5.00000 0.00600


==> Color_plots/RL_data.csv <==
0.00000 0.00000 0.00119
1.00000 0.00000 0.00000
2.00000 0.00000 0.00914
3.00000 0.00000 0.00159
4.00000 0.00000 0.02783
5.00000 0.00000 0.01948
6.00000 0.00000 0.02306
7.00000 0.00000 0.02823
8.00000 0.00000 0.02584
9.00000 0.00000 0.05566
10.00000 0.00000 0.11211
11.00000 0.00000 0.06480
12.00000 0.00000 0.04970
13.00000 0.00000 0.07315
14.00000 0.00000 0.06202
15.00000 0.00000 0.04453
16.00000 0.00000 0.03856
17.00000 0.00000 0.01034
18.00000 0.00000 0.00358
19.00000 0.00000 0.01193
0.00000 1.00000 0.00000
1.00000 1.00000 0.00199
2.00000 1.00000 0.00596
3.00000 1.00000 0.00676
4.00000 1.00000 0.00477
5.00000 1.00000 0.02505
6.00000 1.00000 0.03658
7.00000 1.00000 0.03101
8.00000 1.00000 0.03101
9.00000 1.00000 0.06003
10.00000 1.00000 0.03061
11.00000 1.00000 0.06520
12.00000 1.00000 0.06321
13.00000 1.00000 0.06798
14.00000 1.00000 0.08786
15.00000 1.00000 0.05685
16.00000 1.00000 0.02107
17.00000 1.00000 0.05327
18.00000 1.00000 0.01312
19.00000 1.00000 0.00040
0.00000 2.00000 0.00119
1.00000 2.00000 0.00000
2.00000 2.00000 0.01034
3.00000 2.00000 0.00278
4.00000 2.00000 0.02465
5.00000 2.00000 0.01630
6.00000 2.00000 0.02703
7.00000 2.00000 0.03061
8.00000 2.00000 0.02544
9.00000 2.00000 0.04970
10.00000 2.00000 0.10774
11.00000 2.00000 0.07077
12.00000 2.00000 0.05685
13.00000 2.00000 0.07315
14.00000 2.00000 0.05884
15.00000 2.00000 0.04294
16.00000 2.00000 0.03976
17.00000 2.00000 0.01153
18.00000 2.00000 0.00159
19.00000 2.00000 0.01153
0.00000 3.00000 0.00000
1.00000 3.00000 0.00040
2.00000 3.00000 0.00517
3.00000 3.00000 0.00477
4.00000 3.00000 0.00716
5.00000 3.00000 0.02783
6.00000 3.00000 0.03777
7.00000 3.00000 0.03260
8.00000 3.00000 0.03340
9.00000 3.00000 0.06321
10.00000 3.00000 0.02505
11.00000 3.00000 0.05924
12.00000 3.00000 0.06838
13.00000 3.00000 0.06798
14.00000 3.00000 0.08985
15.00000 3.00000 0.05367
16.00000 3.00000 0.02147
17.00000 3.00000 0.05248
18.00000 3.00000 0.01193
19.00000 3.00000 0.00040
0.00000 4.00000 0.00080
1.00000 4.00000 0.00000
2.00000 4.00000 0.00716
3.00000 4.00000 0.00159
4.00000 4.00000 0.01870
5.00000 4.00000 0.01790
6.00000 4.00000 0.02824
7.00000 4.00000 0.03222
8.00000 4.00000 0.02506
9.00000 4.00000 0.05450
10.00000 4.00000 0.10820
11.00000 4.00000 0.07399
12.00000 4.00000 0.06206
13.00000 4.00000 0.08354
14.00000 4.00000 0.05291
15.00000 4.00000 0.03660
16.00000 4.00000 0.03700
17.00000 4.00000 0.00955
18.00000 4.00000 0.00318
19.00000 4.00000 0.00955
0.00000 5.00000 0.00000
1.00000 5.00000 0.00159
2.00000 5.00000 0.00756
3.00000 5.00000 0.00477
4.00000 5.00000 0.00636
5.00000 5.00000 0.02625
6.00000 5.00000 0.03342
7.00000 5.00000 0.02745
8.00000 5.00000 0.03302
9.00000 5.00000 0.06802
10.00000 5.00000 0.02506
11.00000 5.00000 0.06922
12.00000 5.00000 0.06564
13.00000 5.00000 0.06524
14.00000 5.00000 0.08433
15.00000 5.00000 0.06365
16.00000 5.00000 0.02267
17.00000 5.00000 0.04495
18.00000 5.00000 0.01313
19.00000 5.00000 0.00040

